The Frobenius anatomy of word meanings II: possessive relative pronouns

Within the categorical compositional distributional model of meaning, we provide semantic interpretations for the subject and object roles of the possessive relative pronoun `whose'. This is done in terms of Frobenius algebras over compact closed categories. These algebras and their diagrammatic language expose how meanings of words in relative clauses interact with each other. We show how our interpretation is related to Montague-style semantics and provide a truth-theoretic interpretation. We also show how vector spaces provide a concrete interpretation and provide preliminary corpus-based experimental evidence. In a prequel to this paper, we used similar methods and dealt with the case of subject and object relative pronouns.

==> tikz/copy-obj000.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small black dot] (0) at (-3, 3) {};
		\node [style=small black dot] (1) at (-3.75, 2) {};
		\node [style=small black dot] (2) at (-2.25, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (1) to (2);
		\draw [style=new] (0) to (2);
		\draw [style=new] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/equation3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 1) {};
		\node [style=none] (1) at (-4, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plain] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (-3.5, 2) {};
		\node [style=dot] (1) at (-3, 3) {};
		\node [style=dot] (2) at (-2.5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=plain] (1) to (0);
		\draw [style=plain] (0) to (2);
		\draw [style=plain] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}
